MRI Acquisition Parameters Influence Magnetic Resonance Hydrophone Measurements

Purpose:} To characterize the accuracy and precision of magnetic resonance hydrophone (MRH) measurements in response to changes in MR acquisition parameters. \textbf{Methods:} A human compatible MRH coil was coupled to a 500 kHz ultrasound transducer in a gel phantom. MRH acquisitions were repeated in a 3T scanner while altering in-plane resolution, slice thickness, encoding time, and device orientation within the MRI bore. The average and standard deviation of acoustic pressure estimates within a ROI near the encoding coil were compared to that obtained from the same transducer using a calibrated hydrophone in a water tank. The accuracy and precision of MRH scans, as well as a maximum detection depth, were then estimated. \textbf{Results:} Under high signal-to-noise (SNR) conditions, the MRH average pressure corresponded closely to those obtained by the hydrophone with no consistent measurement bias. However, too large or too small of voxel dimensions produced measurement underestimation, as expected by theory. Rotations as small as 15$^\circ$ out of alignment with the MRI bore also produced larger measurement underestimation than predicted by a dipole model of the encoding gradient coil. Increasing encoding times improved measurement precision but to a degree less than expected by theory. \textbf{Conclusion:} MR acquisition parameters exert a strong influence on MRH measurement accuracy and precision.

==> README_Overleaf.txt <==
Overleaf upload notes

Upload this ZIP as a new Overleaf project. The main document is parameterSweep.tex.
The figure PDFs are under images/, and the bibliography file is parameterSweep_references.bib.
The document class and support files are included at the project root.
LETTERSP.STY is included as lettersp.sty to match the class import on case-sensitive systems.

